BAT X-ray Survey - III: X-ray Spectra and Statistical Properties

In this concluding part of the series of three papers dedicated to the Swift/BAT hard X-ray survey (BXS), we focus on the X-ray spectral analysis and statistical properties of the source sample. Using a dedicated method to extract time-averaged spectra of BAT sources we show that Galactic sources have, generally, softer spectra than extragalactic objects and that Seyfert 2 galaxies are harder than Seyfert 1s. The averaged spectrum of all Seyfert galaxies is consistent with a power-law with photon index of 2.00 (+/-0.07). The cumulative flux-number relation for the extragalactic sources in the 14-170 keV band is best described by a power-law with a slope alpha=1.55 (+/-0.20) and a normalization of 9.6$\pm1.9 \times 10^{-3}$ AGN deg$^{-2}$ (or 396(+/-80) AGN all-sky) above a flux level of 2$\times 10^{-11}$erg cm$^{-2}$ s$^{-1}$ (~0.85 mCrab). The integration of the cumulative flux per unit area indicates that BAT resolves 1-2% of the X-ray background emission in the 14-170 keV band. A sub-sample of 24 extragalactic sources above the 4.5 sigma detection limit is used to study the statistical properties of AGN. This sample comprises local Seyfert galaxies (z=0.026, median value) and ~10% blazars. We find that 55% of the Seyfert galaxies are absorbed by column densities of Log(N_H)>22, but that none is a bona fide Compton-thick. This study shows the capabilities of BAT to probe the hard X-ray sky to the mCrab level.

==> README.txt <==
JOURNAL          = ApJ
SUBMISSION TYPE  = Revision
--------------------------------------------------------------
AUTHOR           = Marco Ajello
EMAIL            = majello@mpe.mpg.de
Address          = C/O MPE, Giessenbach str 1., 85748 Germany
PHONE            = 0049-89-30000-3858
FAX              = 0049-89-30000-3606
---------------------------------------------------------------
SUBMITTED FILES  = ms.tex 
                 = tab1.tex
                 = tab2.tex
		 = tab3.tex
		 = tab4.tex
                 = f1.eps
                 = f2.eps
                 = f3.eps
                 = f4.eps
                 = f5.eps
                 = f6.eps
                 = f6.eps
		 = f7a.ps  ..... till f7f.ps
		 = f8a.ps  ..... till f8f.ps
		 = f9a.ps  ..... till f9f.ps
		 = f10a.ps ..... till f10f.ps
		 = f11a.ps ..... till f11f.ps
		 = f12a.ps ..... till f12f.ps
		 = f13a.ps ..... till f13f.ps
		 = f14a.ps
		 = f14b.ps
		 = f14c.ps
                 = ms.bbl
---------------------------------------------------------------
SPECIAL NOTES:

1) This is the third of the series of 3 papers. The first
("BAT X-ray Survey - I: Methodology and X-ray Identification.")
already in review phase

("BAT X-ray survey-II: Optical Follow-up of Unidentified Sources")
has been submitted to A&A

2) We request that the data in tab1.tex are made available (also) 
in a machine-readable format.

3) Figures from f7a.ps to f14c.ps are for online pubblication only.

